Liveness for Verification

We explore the use of liveness for interactive program verification for a simple concurrent object language. Our experimental IDE integrates two (formally dual) kinds of continuous testing into the development environment: compatibility-checking, which verifies an object's use of other objects, and compliance-checking, which verifies an object's claim to refine the behaviour of another object. Source code errors highlighted by the IDE are not static type errors but the reflection back to the source of runtime errors that occur in some execution of the system. We demonstrate our approach, and discuss opportunities and challenges.

==> reviews.txt <==
----------------------- REVIEW 1 ---------------------
PAPER: 10
TITLE: Liveness for Verification
AUTHORS: Roly Perera and Simon Gay

OVERALL EVALUATION: 1 (weak accept)
REVIEWER'S CONFIDENCE: 3 (medium)

----------- Review -----------

This paper proposes to use live programming to notify programmers of
errors in their source code. I like the new application and I think the
paper will make for interesting discussion at the workshop.

The writing of the paper is a bit dense: there are lots of technical
details early in the paper and sentences are long and often omit words.
This could be improved. More info in the attached PDF.

-----

The PDF contains detailed feedback on spelling mistakes, strange
sentences, and other suggestions provided by me.

The legend is as follows: Yellow means a simple spelling mistake, I
assume you'll be able to understand without explanation where none is
given Blue represent my key insights, mainly used for my own
bookkeeping, but it can be interesting to you to see what I felt was
most important. Pink means informal or imprecise language Green are
conceptual issues, meant to think about but not necessarily to address
Other clarifications or corrections are marked in black.

Some notes are represented in the review, but not all, so be cure to
check the PDF too to improve your paper.

As a matter of principle I sign all my reviews, Felienne<This review
contains an attachment, see the file review_1.pdf attached to this
letter.>


----------------------- REVIEW 2 ---------------------
PAPER: 10
TITLE: Liveness for Verification
AUTHORS: Roly Perera and Simon Gay

OVERALL EVALUATION: 2 (accept)
REVIEWER'S CONFIDENCE: 4 (high)

----------- Review -----------

The authors describe a new live programming environment for a simple
concurrent object (a.k.a. actor) language. The environment supports
compatibility and compliance checks, which are run automatically in the
background while the programmer writes / edits the program. I think this
is very interesting work, and I am looking forward to learning more
about it at the workshop.

Two areas for improvement are the system’s (i) expressiveness — by the
authors’ own admission, the language is “only suitable for toy examples”
at the moment — and (ii) user interface. While I believe the authors
will eventually get around to addressing both of these limitations, I
suggest that they try to make improvements to the user interface before
the workshop. This may help avoid confusion and paint a clearer picture
of the programming experience they envision.

As an example, I found the “polarity” of the errors confusing. In the
video, when the programmer removes the “decline” handler in the
implementation of the PC system (5:17) this is flagged as an error in
the specification, not in the implementation. This both surprised and
confused me.

The fact that errors are displayed as underlines, without any words or
icons that explain what is wrong, is also a potential source of
confusion. For example, when the implementation of the PC attempts to
interact with the artifact (7:09 in the video), we see that part of the
code gets underlined. This is because, according to the spec, the PC
should be in a terminal state. Displaying this information in a more
obvious way in the UI shouldn’t be difficult, and would improve the
clarity of the presentation tremendously.

One last thing: in Section 3, the authors explain that ``“string”
denotes not a type but a prototypical value representing an unspecified
string’’, etc. This use of prototypical values instead of types reminded
me of Jonathan Edwards’ “dynamic => static” talk
(https://vimeo.com/74314050), which may be worth referencing.


----------------------- REVIEW 3 ---------------------
PAPER: 10
TITLE: Liveness for Verification
AUTHORS: Roly Perera and Simon Gay

OVERALL EVALUATION: 2 (accept)
REVIEWER'S CONFIDENCE: 3 (medium)

----------- Review -----------

The paper proposes an IDE with support for live feedback on the
verification of programs. It is well-written and the video aids the
understanding. While the video is wonderful, it could be shorter than
the current one. I also prefer a bit more structured videos such as
those with chapters divided with chapter titles (white text on black
image is sufficient).

The proposed IDE currently only supports checking the compliance and
compatibility of the system, but it can be easily extended to support
implementation of the system - which is nice. I am looking forward to
the progress made by the time the workshop is held.

Prior work on software testing already provides some live feedback, so
it is worth mentioning. Examples include live code coverage analysis
(e.g. EclEmma http://eclemma.org/) and evaluating test cases on any code
changes. (e.g. Subtext http://www.subtext-lang.org/) With such related
work information, the contribution of the paper should become clearer.

